Uniform characterisation of an ensemble of main-sequence benchmark stars: effect of Gaia-based data on grid search models

The inference of stellar parameters (such as radius and mass) through asteroseismic forward modelling depends on the number, accuracy, and precision of seismic and atmospheric constraints. ESA's Gaia space mission is providing precise parallaxes which yield an additional constraint to be included in the model grid search. Using a handful of main-sequence benchmark stars, we perform a uniform characterisation of these stars. We assess the accuracy and precision of stellar parameters inferred from grid-based searches when a Gaia-based luminosity is combined with different stellar constraints. We also examine the precision needed for an interferometric radius (model-independent radius) to have a significant contribution towards the determination of stellar mass in the optimisation process. Our findings show that more precise stellar masses are inferred for some stars when seismic and spectroscopic constraints are complemented with a Gaia-based luminosity, with a scatter varying from 1.9 per cent to 0.8 per cent. However, the inferred stellar radii are underestimated when compared to the interferometric radii and yield a scatter of $\sim$1.9 per cent. In addition, we demonstrate that a precisely measured interferometric radius ($\lesssim$ 1 per cent) when applied in the optimisation process yields a mass with a precision $\lesssim$ 1.5 per cent. Finally, we find that when only $l=0$ mode oscillation frequencies are available, robust masses and radii are still attainable. However, this requires precise and numerous $l=0$ mode oscillations frequencies ($>$ 8) to be coupled with atmospheric constraints.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
